Network Model Selection for Task-Focused Attributed Network Inference

Networks are models representing relationships between entities. Often these relationships are explicitly given, or we must learn a representation which generalizes and predicts observed behavior in underlying individual data (e.g. attributes or labels). Whether given or inferred, choosing the best representation affects subsequent tasks and questions on the network. This work focuses on model selection to evaluate network representations from data, focusing on fundamental predictive tasks on networks. We present a modular methodology using general, interpretable network models, task neighborhood functions found across domains, and several criteria for robust model selection. We demonstrate our methodology on three online user activity datasets and show that network model selection for the appropriate network task vs. an alternate task increases performance by an order of magnitude in our experiments.

==> icdm2017 3/csv/cross-model.csv.txt <==
\begin{tabular}{|c|cc|cc|}
\hline
\multicolumn{5}{|c|}{Cross-Task Model Ranking (SVM)} \\
\hline
 \multirow{2}{*}{Model Selection \textbackslash~Testing}  & \multicolumn{2}{c|}{CC-SVM} & \multicolumn{2}{c|}{LP-SVM} \\
 &\multicolumn{1}{c}{$\Delta p_{(1)}$}&$\mathrm{rank}$ & \multicolumn{1}{c}{$\Delta p_{(1)}$}&$\mathrm{rank}$\\
\hline \hline




BeerAdvocate, CC-SVM & -0.03&	0.99&	-0.17 &0.14\\
Last.fm, CC-SVM&-0.01 &	0.91&-0.16&0.68\\
MovieLens, CC-SVM& -0.01	&0.95 &	-0.08 &0.47\\
\hline
BeerAdvocate, LP-SVM & -0.65&	0.09 &-0.04 &	0.99 \\
Last.fm, LP-SVM	&-0.43& 0.21 &-0.00&1.00 \\
MovieLens, LP-SVM &-0.31&0.76 &-0.09&	0.29\\
\hline \hline
\multicolumn{5}{|c|}{Average-Precision Model Selection (SVM)} \\
\hline 
BeerAdvocate, SVM & -0.29&	0.60 &-0.10 &	0.84 \\
Last.fm, SVM	&-0.01& 0.94 &-0.13&0.75 \\
MovieLens, SVM &-0.01&0.98 &-0.09&	0.31\\
\hline

\end{tabular}




==> icdm2017 3/csv/lfm_perf.csv.txt <==
\begin{tabular}{|cccc|ccc|}
\hline
\multicolumn{4}{|c|}{Precision (Testing)} & \multicolumn{3}{c|}{Validation vs. Testing} \\
\hline
\multicolumn{1}{|c}{Task-Method}   & $\mu$ & $\mu_{(\topk)}$  & $p_{(1)}$ & $\Delta \mu$ & $\Delta \mu_{(\topk)}$ & $\Delta p_{(1)}$ \\
\hline \hline
\multicolumn{7}{|c|}{BeerAdvocate} \\
 \hline


CC-RF & 0.12 & 0.20 & 0.23 & 0.07 &	0.12 & \textbf{-0.01}\\
CC-SVM & 0.35 &	0.64 & 0.70 & -0.06	& -0.08 & \textbf{-0.03} \\
\rowcolor{Gray}
LP-RF & 0.50 &	0.53& 0.58 & 0.03	&      0.06 & -0.11 \\
\rowcolor{Gray}
LP-SVM &0.51 &	0.57& 0.64 & 0.03	&   0.06 & -0.04 \\



\hline

\multicolumn{7}{|c|}{Last.fm} \\
 \hline

       CC-RF &  0.18 &       0.38 & 0.39    &    0.04 &              0.08 &\textbf{-0.01} \\
      CC-SVM &  0.38 &       0.62 &  0.64   &    0.03 &              0.06 &\textbf{-0.01}\\
\rowcolor{Gray}
      LP-SVM &  0.53 &       0.60 & 0.68    &   -0.01 &             -0.01 &\textbf{-0.00}\\
\hline

\multicolumn{7}{|c|}{MovieLens: Genres} \\
 \hline

       CC-RF &  0.01 &       0.03 & 0.06    &    0.02 &              0.02 &-0.05\\
      CC-SVM &  0.15 &       0.30 & 0.36    &   -0.03 &             -0.03 &\textbf{-0.01}\\
\rowcolor{Gray}
       LP-RF &  0.46 &       0.48 & 0.6    &    0.06 &              0.07 &-0.21\\
\rowcolor{Gray}
      LP-SVM &  0.45 &       0.47 &  0.52   &    0.08 &              0.08 &-0.09\\
\hline
\multicolumn{7}{|c|}{MovieLens: Tags} \\
 \hline
CC-RF & 0.28 & 0.60 & 0.68 & 0.22 & 0.17 & -0.10 \\
CC-SVM & 0.55 &	0.80 & 0.86& 0.04	& 0.07 &-0.06\\
\hline
\end{tabular}










==> icdm2017 3/csv/lfm_tau.csv.txt <==
\begin{tabular}{|c|ccc||c|}
\hline
\multicolumn{5}{|c|}{Rank Ordering (Validation vs. Test)} \\
\hline
 \multicolumn{1}{|c}{Task-Method}  & $\tau$ & $p$-value &  $\mathrm{intersection}_{(10)} $ & \textbf{Total} \\
\hline \hline
\multicolumn{5}{|c|}{BeerAdvocate}\\
\hline
CC-RF & 0.7   &\textbf{1.75E-34} & \textbf{6} & 4 \\
CC-SVM & 0.6  &\textbf{1.54E-25} & \textbf{8} & 4 \\
LP-RF & 0.34  & \textbf{3.08E-09} & 3  & 1 \\
LP-SVM & 0.44 &\textbf{1.09E-14} & \textbf{5} & 3  \\
\hline
\multicolumn{5}{|c|}{Last.fm}\\
\hline
CC-RF &   0.88 & \textbf{2.35E-24} & \textbf{9} & 4 \\
CC-SVM &  0.88 & \textbf{5.85E-21} & \textbf{8} & 4 \\
LP-SVM &   0.70& \textbf{8.15E-14} & \textbf{8} & 4 \\ 
\hline
\multicolumn{5}{|c|}{MovieLens: Genres}\\
\hline
CC-RF &   0.15 & 6.89E-03          & 0 & 0\\
CC-SVM &  0.57 & \textbf{9.99E-24} & 4 & 3\\
LP-RF &  -0.07 & 2.29E-01          & 0 & 0\\
LP-SVM & -0.07 & 2.40E-01          & 0 & 0\\
\hline
\multicolumn{5}{|c|}{MovieLens: Tags}\\
\hline
CC-RF & 0.61 & \textbf{8.95E-27} & 0 & 2\\
CC-SVM &0.52 & \textbf{4.43E-20} & 1 & 1\\

\hline
\end{tabular}




==> icdm2017 3/csv/lfm_top_rank.csv.txt <==


\begin{tabular}{|cc|cc|}
\hline
\multicolumn{4}{|c|}{Selected Model-Locality and $\mathrm{rank}$} \\
\hline
 CC-RF & CC-SVM & LP-RF & LP-SVM \\
\hline \hline
\multicolumn{4}{|c|}{BeerAdvocate}\\
\hline
\textbf{0.99} & \textbf{0.99} & 0.09 & \textbf{0.99} \\
\textbf{KNN-Local}& \textbf{TH-Local} & KNN-Ensemble & TH-Ensemble\\
\hline
\multicolumn{4}{|c|}{Last.fm}\\
\hline
\textbf{0.90} & \textbf{0.91} & -- & \textbf{1.00} \\
\textbf{KNN-Community} &    \textbf{Social-Community} &   --&        \textbf{TH-Local} \\
\hline
\multicolumn{4}{|c|}{MovieLens: Genres}\\
\hline
0.61 & \textbf{0.95} & 0.06 & 0.29 \\
KNN-Local &           \textbf{TH-Community} &           TH-Ensemble & TH-Ensemble \\
\hline
\multicolumn{4}{|c|}{MovieLens: Tags}\\
\hline
\textbf{0.92} & 0.87 & -- & -- \\
KNN-Local &         KNN-Local &    -- & -- \\
\hline

\end{tabular}

==> icdm2017 3/csv/match-mismatch.csv.txt <==
\begin{tabular}{|c|cc|cc|ccc|}
\hline
\multicolumn{8}{|c|}{Median $p_i - p_j$, match vs. mismatch (SVM)} \\
 \multicolumn{1}{|c}{} &  \multicolumn{2}{c|}{BeerAdvocate}  & \multicolumn{2}{c|}{Last.fm} & \multicolumn{3}{c|}{MovieLens} \\
\multicolumn{1}{|c}{} & \multicolumn{1}{c}{CC}  & LP & CC & LP & CC & CC-Tags & LP \\
\hline \hline

Locality & -0.03 & 0.01 & -0.14 & -0.04 & -0.04 & 0.01 & -0.02 \\
Model & 0.00 & 0.00 & 0.01 & 0.01 & 0.00 & 0.00 & 0.00 \\
\hline
\end{tabular}

